Carbon-made Lobachevsky surfaces

Carbon-made surfaces of constant negative Gaussian curvature realize portions of the Lobachevsky plane in the laboratory, with motivations ranging from analogue gravity, where the elliptic, Beltrami and hyperbolic pseudospheres correspond to the three static phases of the Ba\~{n}ados--Teitelboim--Zanelli black hole, to water desalination. We review and extend their construction around a single principle, the balanced Gauss--Bonnet theorem: the curvature fixed by the topology is shared among disclination defects, elastically deformed hexagons and boundaries. Curvature without defects cannot change the topology: a sphere made of hexagons only is a punctured sphere, as an explicit polyhedral construction shows. The arrangements of the defects on the three pseudospheres stem from the elliptic, parabolic and hyperbolic one-parameter subgroups of $SL(2,\mathbb{R})$: we construct them for the elliptic family, recover the known one of the Beltrami pseudosphere, and propose one for the hyperbolic pseudosphere. We compare these ideal arrangements with carbon structures obtained by design and by simulated nano-extrusion, and suggest that the infinitely many Fuchsian groups may correspond to the infinitely many Lobachevsky surfaces.

==> cum_a005_sel.dat <==
ring cumpi
1 0.02460
2 0.09659
3 0.21093
4 0.36015
5 0.53550
6 0.72808
7 0.92970
8 1.13344
9 1.33388
10 1.52707
11 1.71040
12 1.88230
13 2.04206
14 2.18953
15 2.32502
16 2.44908
17 2.56241
18 2.66580
19 2.76007
20 2.84601
22 2.99589
25 3.17560
29 3.35299
33 3.48116
38 3.59578
44 3.69053
50 3.75607
58 3.81583
66 3.85625
76 3.89062
88 3.91785
101 3.93732
116 3.95230
133 3.96361
153 3.97244
176 3.97914
203 3.98430
233 3.98807
268 3.99098
308 3.99316
354 3.99482
400 3.99594

